Virtuoso: Video-based Intelligence for real-time tuning on SOCs

Efficient and adaptive computer vision systems have been proposed to make computer vision tasks, such as image classification and object detection, optimized for embedded or mobile devices. These solutions, quite recent in their origin, focus on optimizing the model (a deep neural network, DNN) or the system by designing an adaptive system with approximation knobs. In spite of several recent efforts, we show that existing solutions suffer from two major drawbacks. First, the system does not consider energy consumption of the models while making a decision on which model to run. Second, the evaluation does not consider the practical scenario of contention on the device, due to other co-resident workloads. In this work, we propose an efficient and adaptive video object detection system, Virtuoso, which is jointly optimized for accuracy, energy efficiency, and latency. Underlying Virtuoso is a multi-branch execution kernel that is capable of running at different operating points in the accuracy-energy-latency axes, and a lightweight runtime scheduler to select the best fit execution branch to satisfy the user requirement. To fairly compare with Virtuoso, we benchmark 15 state-of-the-art or widely used protocols, including Faster R-CNN (FRCNN), YOLO v3, SSD, EfficientDet, SELSA, MEGA, REPP, FastAdapt, and our in-house adaptive variants of FRCNN+, YOLO+, SSD+, and EfficientDet+ (our variants have enhanced efficiency for mobiles). With this comprehensive benchmark, Virtuoso has shown superiority to all the above protocols, leading the accuracy frontier at every efficiency level on NVIDIA Jetson mobile GPUs. Specifically, Virtuoso has achieved an accuracy of 63.9%, which is more than 10% higher than some of the popular object detection models, FRCNN at 51.1%, and YOLO at 49.5%.

==> old_raw_numbers_in_figures.txt <==
Figure 3 (a): TX2, g0
Efficient-d3 g0: (mAP, mean) = (58.3%, 659.8 msec)
Efficient-d0 g0: (mAP, mean) = (48.6%, 103.3 msec)
FRCNN g0: (mAP, mean) = (51.1%, 693.8 msec)
YOLO g0: (mAP, mean) = (49.5%, 1051.3 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 47.3 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 50.3 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 51.3 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 55.6 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 61.2 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 63.4 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 68.3 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 74.6 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 82.5 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 89.7 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 104.6 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 125.5 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 49.9 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 62.0 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 69.5 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 85.8 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 140.9 msec)
FastAdapt g0: (mAP, mean) = (44.2%, 26.4 msec)
FastAdapt g0: (mAP, mean) = (46.3%, 37.5 msec)
FastAdapt g0: (mAP, mean) = (49.0%, 73.9 msec)
FastAdapt g0: (mAP, mean) = (49.8%, 142.7 msec)

Figure 3 (b): TX2, g20
Efficient-d3 g20: (mAP, mean) = (58.3%, 990.5 msec)
Efficient-d0 g20: (mAP, mean) = (48.6%, 153.5 msec)
FRCNN g20: (mAP, mean) = (51.1%, 960.9 msec)
YOLO g20: (mAP, mean) = (49.5%, 1495.8 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 49.5 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 53.0 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 54.3 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 58.2 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 65.1 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 67.7 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 74.1 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 81.4 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 92.2 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 101.4 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 120.4 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 149.7 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 63.1 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 75.3 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 84.9 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 108.8 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 191.5 msec)
FastAdapt g20: (mAP, mean) = (38.2%, 24.9 msec)
FastAdapt g20: (mAP, mean) = (43.7%, 36.3 msec)
FastAdapt g20: (mAP, mean) = (47.0%, 68.4 msec)
FastAdapt g20: (mAP, mean) = (49.7%, 128.7 msec)

Figure 3 (c): TX2, g50
Efficient-d3 g50: (mAP, mean) = (58.3%, 1507.6 msec)
Efficient-d0 g50: (mAP, mean) = (48.6%, 236.0 msec)
FRCNN g50: (mAP, mean) = (51.1%, 1092.6 msec)
YOLO g50: (mAP, mean) = (49.5%, 2407.0 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 58.7 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 65.0 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 65.6 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 71.3 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 79.3 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 83.1 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 88.0 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 100.2 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 113.2 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 123.8 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 147.2 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 182.1 msec)
YOLO+ (256, -1): (mAP, mean) = (39.3%, 73.1 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 78.5 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 92.1 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 112.0 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 149.0 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 261.2 msec)
FastAdapt g50: (mAP, mean) = (36.3%, 27.0 msec)
FastAdapt g50: (mAP, mean) = (39.8%, 38.1 msec)
FastAdapt g50: (mAP, mean) = (46.3%, 68.9 msec)
FastAdapt g50: (mAP, mean) = (49.2%, 126.4 msec)

Figure 3 (d): TX2, g90
Efficient-d3 g90: (mAP, mean) = (58.3%, 1496.3 msec)
Efficient-d0 g90: (mAP, mean) = (48.6%, 231.7 msec)
FRCNN g90: (mAP, mean) = (51.1%, 1460.7 msec)
YOLO g90: (mAP, mean) = (49.5%, 2420.9 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 70.0 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 75.4 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 77.3 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 84.1 msec)
FRCNN+ (224, 20): (mAP, mean) = (30.9%, 90.8 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 94.0 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 98.7 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 106.4 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 118.1 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 133.3 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 146.8 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 175.8 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 220.7 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 88.3 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 123.7 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 138.3 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 180.0 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 307.6 msec)
FastAdapt g90: (mAP, mean) = (34.4%, 26.3 msec)
FastAdapt g90: (mAP, mean) = (39.8%, 40.0 msec)
FastAdapt g90: (mAP, mean) = (45.9%, 72.0 msec)
FastAdapt g90: (mAP, mean) = (48.8%, 165.9 msec)

Figure 4 (a): Xavier NX, g0
Efficient-d3 g0: (mAP, mean) = (58.3%, 392.3 msec)
Efficient-d0 g0: (mAP, mean) = (48.6%, 68.2 msec)
FRCNN g0: (mAP, mean) = (51.1%, 449.4 msec)
YOLO g0: (mAP, mean) = (49.5%, 1096.0 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 19.5 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 21.1 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 21.5 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 23.0 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 25.2 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 25.8 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 27.8 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 30.4 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 36.5 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 38.3 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 46.5 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 57.5 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 38.1 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 52.3 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 57.5 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 70.1 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 134.6 msec)
FastAdapt g0: (mAP, mean) = (34.3%, 13.5 msec)
FastAdapt g0: (mAP, mean) = (40.3%, 20.3 msec)
FastAdapt g0: (mAP, mean) = (43.9%, 28.4 msec)
FastAdapt g0: (mAP, mean) = (49.3%, 59.3 msec)
FastAdapt g0: (mAP, mean) = (50.6%, 115.7 msec)

Figure 4 (b): Xavier NX, g20
Efficient-d3 g20: (mAP, mean) = (58.3%, 686.5 msec)
Efficient-d0 g20: (mAP, mean) = (48.6%, 114.2 msec)
FRCNN g20: (mAP, mean) = (51.1%, 748.0 msec)
YOLO g20: (mAP, mean) = (49.5%, 1744.1 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 27.0 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 29.7 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 30.0 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 32.5 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 36.0 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 37.0 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 40.1 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 43.5 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 53.9 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 58.1 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 69.7 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 88.6 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 60.0 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 79.7 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 90.6 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 112.7 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 218.7 msec)
FastAdapt g20: (mAP, mean) = (31.9%, 16.8 msec)
FastAdapt g20: (mAP, mean) = (39.2%, 22.5 msec)
FastAdapt g20: (mAP, mean) = (42.5%, 33.9 msec)
FastAdapt g20: (mAP, mean) = (47.0%, 68.4 msec)
FastAdapt g20: (mAP, mean) = (49.7%, 114.9 msec)

Figure 4 (c): Xavier NX, g50
Efficient-d3 g50: (mAP, mean) = (58.3%, 998.4 msec)
Efficient-d0 g50: (mAP, mean) = (48.6%, 173.6 msec)
FRCNN g50: (mAP, mean) = (51.1%, 1139.0 msec)
YOLO g50: (mAP, mean) = (49.5%, 2549.1 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 38.3 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 41.8 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 44.7 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 48.5 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 52.4 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 57.8 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 59.3 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 67.0 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 80.5 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 87.0 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 104.7 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 132.4 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 83.8 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 113.6 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 128.2 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 158.6 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 309.3 msec)
FastAdapt g50: (mAP, mean) = (29.6%, 19.3 msec)
FastAdapt g50: (mAP, mean) = (34.9%, 23.6 msec)
FastAdapt g50: (mAP, mean) = (40.6%, 34.3 msec)
FastAdapt g50: (mAP, mean) = (46.0%, 62.4 msec)
FastAdapt g50: (mAP, mean) = (49.5%, 141.0 msec)

Figure 4 (d): Xavier NX, g90
Efficient-d3 g90: (mAP, mean) = (58.3%, 992.6 msec)
Efficient-d0 g90: (mAP, mean) = (48.6%, 175.6 msec)
FRCNN g90: (mAP, mean) = (51.1%, 1137.9 msec)
YOLO g90: (mAP, mean) = (49.5%, 2544.8 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 45.6 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 48.6 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 49.3 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 53.0 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 58.0 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 59.7 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 63.5 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 69.2 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 83.4 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 88.3 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 106.3 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 132.2 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 84.1 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 113.6 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 128.4 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 158.8 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 309.8 msec)
FastAdapt g90: (mAP, mean) = (28.3%, 19.6 msec)
FastAdapt g90: (mAP, mean) = (34.9%, 23.6 msec)
FastAdapt g90: (mAP, mean) = (40.3%, 34.0 msec)
FastAdapt g90: (mAP, mean) = (46.0%, 63.2 msec)
FastAdapt g90: (mAP, mean) = (49.4%, 141.0 msec)

Figure 5 (a): Xavier AGX, g0
Efficient-d3 g0: (mAP, mean) = (58.3%, 208.3 msec)
Efficient-d0 g0: (mAP, mean) = (48.6%, 41.3 msec)
FRCNN g0: (mAP, mean) = (51.1%, 257.0 msec)
YOLO g0: (mAP, mean) = (49.5%, 566.0 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 13.0 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 14.0 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 14.3 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 15.3 msec)
FRCNN+ (224, 20): (mAP, mean) = (30.9%, 16.6 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 16.9 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 17.5 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 18.6 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 20.2 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 23.6 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 29.7 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 36.2 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 23.3 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 30.4 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 33.2 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 40.7 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 75.0 msec)
Fast ApproxDet g0: (mAP, mean) = (45.4%, 13.2 msec)
Fast ApproxDet g0: (mAP, mean) = (47.5%, 20.1 msec)
Fast ApproxDet g0: (mAP, mean) = (49.6%, 33.8 msec)
Fast ApproxDet g0: (mAP, mean) = (50.5%, 66.3 msec)

Figure 5 (b): Xavier AGX, g20
Efficient-d3 g20: (mAP, mean) = (58.3%, 483.6 msec)
Efficient-d0 g20: (mAP, mean) = (48.6%, 81.8 msec)
FRCNN g20: (mAP, mean) = (51.1%, 415.7 msec)
YOLO g20: (mAP, mean) = (49.5%, 942.1 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 18.4 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 19.7 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 20.1 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 21.6 msec)
FRCNN+ (224, 20): (mAP, mean) = (30.9%, 23.8 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 23.8 msec)
FRCNN+ (320, 5): (mAP, mean) = (38.8%, 24.6 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 26.2 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 28.3 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 33.7 msec)
FRCNN+ (448, 20): (mAP, mean) = (47.0%, 38.0 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 43.2 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 53.9 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 34.0 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 45.9 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 50.1 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 62.3 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 119.0 msec)
Fast ApproxDet g20: (mAP, mean) = (38.9%, 11.5 msec)
Fast ApproxDet g20: (mAP, mean) = (45.4%, 21.0 msec)
Fast ApproxDet g20: (mAP, mean) = (46.7%, 29.1 msec)
Fast ApproxDet g20: (mAP, mean) = (49.7%, 60.0 msec)

Figure 5 (c): Xavier AGX, g50
Efficient-d3 g50: (mAP, mean) = (58.3%, 496.3 msec)
Efficient-d0 g50: (mAP, mean) = (48.6%, 95.3 msec)
FRCNN g50: (mAP, mean) = (51.1%, 681.0 msec)
YOLO g50: (mAP, mean) = (49.5%, 1385.6 msec)
FRCNN+ (224, 1): (mAP, mean) = (22.6%, 25.3 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 27.1 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 28.0 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 30.4 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 33.8 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 37.8 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 41.3 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 49.5 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 65.6 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 81.6 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 48.7 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 65.5 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 71.9 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 90.3 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 172.2 msec)
Fast ApproxDet g50: (mAP, mean) = (36.3%, 11.5 msec)
Fast ApproxDet g50: (mAP, mean) = (42.8%, 20.5 msec)
Fast ApproxDet g50: (mAP, mean) = (45.9%, 32.8 msec)
Fast ApproxDet g50: (mAP, mean) = (48.0%, 68.9 msec)

Figure 5 (d): Xavier AGX, g90
Efficient-d3 g90: (mAP, mean) = (58.3%, 493.6 msec)
Efficient-d0 g90: (mAP, mean) = (48.6%, 93.7 msec)
FRCNN g90: (mAP, mean) = (51.1%, 683.2 msec)
YOLO g90: (mAP, mean) = (49.5%, 1387.9 msec)
FRCNN+ (224, 3): (mAP, mean) = (27.5%, 35.5 msec)
FRCNN+ (224, 5): (mAP, mean) = (28.9%, 36.1 msec)
FRCNN+ (224, 10): (mAP, mean) = (30.2%, 38.1 msec)
FRCNN+ (320, 3): (mAP, mean) = (36.2%, 41.3 msec)
FRCNN+ (320, 10): (mAP, mean) = (40.9%, 44.3 msec)
FRCNN+ (320, 20): (mAP, mean) = (41.9%, 47.4 msec)
FRCNN+ (448, 10): (mAP, mean) = (45.3%, 54.9 msec)
FRCNN+ (448, 50): (mAP, mean) = (48.4%, 68.4 msec)
FRCNN+ (448, 100): (mAP, mean) = (49.1%, 83.6 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 48.9 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 66.1 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 72.6 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 90.5 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 173.7 msec)
Fast ApproxDet g90: (mAP, mean) = (35.5%, 11.9 msec)
Fast ApproxDet g90: (mAP, mean) = (41.1%, 20.2 msec)
Fast ApproxDet g90: (mAP, mean) = (45.8%, 33.2 msec)
Fast ApproxDet g90: (mAP, mean) = (48.0%, 70.1 msec)

==> raw_numbers_in_figures.txt <==
% Jay 10/28 : I will polish the format later.
Figure 5
FRCNN g0: (mAP, mean) = (51.1%, 257.0 msec)
YOLO g0: (mAP, mean) = (49.5%, 566.0 msec)
FRCNN+ (224, 1, 8, 1): (mAP, mean) = (22.6%, 13.0 msec)
FRCNN+ (224, 3, 8, 1): (mAP, mean) = (27.5%, 14.0 msec)
FRCNN+ (224, 5, 8, 1): (mAP, mean) = (28.9%, 14.3 msec)
FRCNN+ (224, 10, 8, 1): (mAP, mean) = (30.2%, 15.3 msec)
FRCNN+ (224, 20, 8, 1): (mAP, mean) = (30.9%, 16.6 msec)
FRCNN+ (320, 3, 8, 1): (mAP, mean) = (36.2%, 16.9 msec)
FRCNN+ (320, 5, 8, 1): (mAP, mean) = (38.8%, 17.5 msec)
FRCNN+ (320, 10, 8, 1): (mAP, mean) = (40.9%, 18.6 msec)
FRCNN+ (320, 20, 8, 1): (mAP, mean) = (41.9%, 20.2 msec)
FRCNN+ (448, 10, 8, 1): (mAP, mean) = (45.3%, 23.6 msec)
FRCNN+ (448, 50, 8, 1): (mAP, mean) = (48.4%, 29.7 msec)
FRCNN+ (448, 100, 8, 1): (mAP, mean) = (49.1%, 36.2 msec)
YOLO+ (224, -1): (mAP, mean) = (39.9%, 23.3 msec)
YOLO+ (288, -1): (mAP, mean) = (44.2%, 30.4 msec)
YOLO+ (320, -1): (mAP, mean) = (46.1%, 33.2 msec)
YOLO+ (384, -1): (mAP, mean) = (47.8%, 40.7 msec)
YOLO+ (544, -1): (mAP, mean) = (47.9%, 75.0 msec)
Fast ApproxDet g0: (mAP, mean) = (45.4%, 13.2 msec)
Fast ApproxDet g0: (mAP, mean) = (47.5%, 20.1 msec)
Fast ApproxDet g0: (mAP, mean) = (49.6%, 33.8 msec)
Fast ApproxDet g0: (mAP, mean) = (50.5%, 66.3 msec)
\name
lats = [3.4966745628999996, 4.4060283590000004, 4.512195395000001, 6.965638016, 10.581377119999999, 16.60760896, 28.66007264, 34.65050212, 64.74585896, 124.93657264000001, 245.318]
accs = [32.46, 39.38, 45.13, 48.26, 51.25, 52.03, 52.45, 60.13, 61.21, 61.64, 63.87]


% Jay 10/28 : I will polish the format later.
figure 6
pm0
lat
[3.4966745628999996, 4.4060283590000004, 4.512195395000001, 6.965638016, 10.581377119999999, 16.60760896, 28.66007264, 34.65050212, 64.74585896, 124.93657264000001, 245.318]
acc
[32.46, 39.379999999999995, 45.129999999999995, 48.26, 51.24999999999999, 52.03, 52.449999999999996, 60.129999999999995, 61.21, 61.63999999999999, 63.870000000000005]

pm2
lat
[6.5079242275, 8.0560305325, 12.971044003, 19.1129878975, 29.349561055000002, 49.82270737, 63.6624878975, 118.448561055, 228.02070737, 447.165]
acc
[32.46, 45.129999999999995, 48.26, 51.24999999999999, 52.03, 52.449999999999996, 60.129999999999995, 61.21, 61.63999999999999, 63.870000000000005]

figure 7
pm 0
eng
[0.197, 0.226, 0.263, 0.553, 0.71, 1.019, 2.419, 2.427, 3.49, 5.666, 10.798]
acc
[34.61, 46.87, 48.26, 51.24999999999999, 52.03, 52.449999999999996, 60.129999999999995, 60.129999999999995, 61.21, 61.63999999999999, 63.870000000000005]

pm2
eng
[0.122, 0.127, 0.162, 0.168, 0.174, 0.351, 0.452, 0.654, 1.49, 2.154, 3.455, 6.692]
acc
[32.86, 34.61, 40.129999999999995, 45.129999999999995, 48.26, 51.24999999999999, 52.03, 52.449999999999996, 60.129999999999995, 61.21, 61.63999999999999, 63.870000000000005]



==> related-work.txt <==
* Clemons, Jason, Haishan Zhu, Silvio Savarese, and Todd Austin. "MEVBench: A mobile computer vision benchmarking suite." In 2011 IEEE international symposium on workload characterization (IISWC), pp. 91-102. IEEE, 2011.

The growth in mobile vision applications, coupled with the performance limitations of mobile platforms, has led to a growing need to understand computer vision applications. Computationally intensive mobile vision applications, such as augmented reality or object recognition, place significant performance and power demands on existing embedded platforms, often leading to degraded application quality. With a better understanding of this growing application space, it will be possible to more effectively optimize future embedded platforms. In this work, we introduce and evaluate a custom benchmark suite for mobile embedded vision applications named MEVBench. MEVBench provides a wide range of mobile vision applications such as face detection, feature classification, object tracking and feature extraction. To better understand mobile vision processing characteristics at the architectural level, we analyze single and multithread implementations of many algorithms to evaluate performance, scalability, and memory characteristics. We provide insights into the major areas where architecture can improve the performance of these applications in embedded systems.

+++
Old paper, so none of the SOTA algorithms or latest embedded boards are evaluated. Not evaluated on GPUs.
+++

* Luo, Chunjie, Fan Zhang, Cheng Huang, Xingwang Xiong, Jianan Chen, Lei Wang, Wanling Gao et al. "AIoT bench: towards comprehensive benchmarking mobile and embedded device intelligence." In International Symposium on Benchmarking, Measuring and Optimization, pp. 31-35. Springer, Cham, 2018.

Due to increasing amounts of data and compute resources, the deep learning achieves many successes in various domains. Recently, researchers and engineers make effort to apply the intelligent algorithms to the mobile or embedded devices. In this paper, we propose a benchmark suite, AIoT Bench, to evaluate the AI ability of mobile and embedded devices. Our benchmark (1) covers different application domains, e.g. image recognition, speech recognition and natural language processing; (2) covers different platforms, including Android and Raspberry Pi; (3) covers different development frameworks, including TensorFlow and Caffe2; (4) offers both end-to-end application workloads and micro workloads.

+++
Shallow paper, proposes a benchmark, with no latest SOTA models in it. No evaluation presented. No evidence that this benchamark is comprehensive or is being kept updated.
+++

* Alyamkin, Sergei, Matthew Ardi, Alexander C. Berg, Achille Brighton, Bo Chen, Yiran Chen, Hsin-Pai Cheng et al. "Low-power computer vision: Status, challenges, and opportunities." IEEE Journal on Emerging and Selected Topics in Circuits and Systems 9, no. 2 (2019): 411-421.

IEEE Low-Power  Image  Recognition  Challenge  (LPIRC)

LPIRC   is   an   annual   competition   identifying   the   best system-level  solutions  for   detecting  objects  in  images  while using  as  little  energy  as  possible. The scoring function is the ratio of accuracy (measured by mean average precision, mAP) and the energy consumption (measured by Watt-Hour). There is also a time restriction (10 minutes to process 20,000 images). Track  2  (one of three tracks) uses  Nvidia TX2  as  the  hardware  platform  and  Caffe2  as  the  software platform. 

* Qasaimeh, M., Denolf, K., Khodamoradi, A., Blott, M., Lo, J., Halder, L., Vissers, K., Zambreno, J. and Jones, P.H., 2021. Benchmarking vision kernels and neural network inference accelerators on embedded platforms. Journal of Systems Architecture, 113, p.101896.

Developing efficient embedded vision applications requires exploring various algorithmic optimization trade-offs and a broad spectrum of hardware architecture choices. This makes navigating the solution space and finding the design points with optimal performance trade-offs a challenge for developers. To help provide a fair baseline comparison, we conducted comprehensive benchmarks of accuracy, run-time, and energy efficiency of a wide range of vision kernels and neural networks on multiple embedded platforms: ARM57 CPU, Nvidia Jetson TX2 GPU and Xilinx ZCU102 FPGA. Each platform utilizes their optimized libraries for vision kernels (OpenCV, VisionWorks and xfOpenCV) and neural networks (OpenCV DNN, TensorRT and Xilinx DPU). For vision kernels, our results show that the GPU achieves an energy/frame reduction ratio of 1.1–3.2 compared to the others for simple kernels. However, for more complicated kernels and complete vision pipelines, the FPGA outperforms the others with energy/frame reduction ratios of 1.2–22.3. For neural networks [Inception-v2 and ResNet-50, ResNet-18, Mobilenet-v2 and SqueezeNet], it shows that the FPGA achieves a speed up of [2.5, 2.1, 2.6, 2.9 and 2.5] and an EDP reduction ratio of [1.5, 1.1, 1.4, 2.4 and 1.7] compared to the GPU FP16 implementations, respectively.

+++
This is a highly related paper and we should take a close look at it.
However, in terms of our novelty, this paper focuses on CV kernels rather than detection. When it does look at detection backbones, it uses old models (like MobileNet and SqueezeNet). It does not consider video object detection. It does not consider a variety of embedded platforms (the only GPU platform is considers is the Jetson TX2). It does not vary the tuning knobs to explore the accuracy-latency tradeoff. It does not look at the temporal energy characteristics.
+++

* Buckler, Mark, Suren Jayasuriya, and Adrian Sampson. "Reconfiguring the imaging pipeline for computer vision." In Proceedings of the IEEE International Conference on Computer Vision, pp. 975-984. 2017.

Advancements in deep learning have ignited an ex- plosion of research on efficient hardware for embedded computer vision. Hardware vision acceleration, however, does not address the cost of capturing and processing the image data that feeds these algorithms. We examine the role of the image signal processing (ISP) pipeline in computer vision to identify opportunities to reduce computation and save energy. The key insight is that imaging pipelines should be be configurable: to switch between a traditional photography mode and a low- power vision mode that produces lower-quality image data suitable only for computer vision. We use eight computer vision algorithms and a reversible pipeline simulation tool to study the imaging system’s impact on vision performance. For both CNN-based and clas- sical vision algorithms, we observe that only two ISP stages, demosaicing and gamma compression, are crit- ical for task performance. We propose a new image sensor design that can compensate for these stages. The sensor design features an adjustable resolution and tun- able analog-to-digital converters (ADCs). Our proposed imaging system’s vision mode disables the ISP entirely and configures the sensor to produce subsampled, lower- precision image data. This vision mode can save 75% of the average energy of a baseline photography mode with only a small impact on vision task accuracy.

+++
This takes a more detailed look at the kernels of the ISP pipeline, e.g., it does a detailed investigation of how many stages of an ISP pipeline should be used, what algorithm the image sensor should use, and the quantization of the ADC. Consequently, it is less complete in terms of its coverage of the detection heads. It covers only one model for object detection, Faster R-CNN, which we also cover. They do not measure power, but use analytical formulae and simulations.
+++

* Zhu, Y., Samajdar, A., Mattina, M. and Whatmough, P., 2018, June. Euphrates: algorithm-SoC co-design for low-power mobile continuous vision. In Proceedings of the 45th Annual International Symposium on Computer Architecture (pp. 547-560).

Another paper that optimizes the interaction between ISP and CNN in the CV pipeline is this. This also does the optimization in a SoC architecture specific manner.

